Ultrasound Image Representation Learning by Modeling Sonographer Visual Attention

Image representations are commonly learned from class labels, which are a simplistic approximation of human image understanding. In this paper we demonstrate that transferable representations of images can be learned without manual annotations by modeling human visual attention. The basis of our analyses is a unique gaze tracking dataset of sonographers performing routine clinical fetal anomaly screenings. Models of sonographer visual attention are learned by training a convolutional neural network (CNN) to predict gaze on ultrasound video frames through visual saliency prediction or gaze-point regression. We evaluate the transferability of the learned representations to the task of ultrasound standard plane detection in two contexts. Firstly, we perform transfer learning by fine-tuning the CNN with a limited number of labeled standard plane images. We find that fine-tuning the saliency predictor is superior to training from random initialization, with an average F1-score improvement of 9.6% overall and 15.3% for the cardiac planes. Secondly, we train a simple softmax regression on the feature activations of each CNN layer in order to evaluate the representations independently of transfer learning hyper-parameters. We find that the attention models derive strong representations, approaching the precision of a fully-supervised baseline model for all but the last layer.

==> figure1_3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure1_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{689.6bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44431555)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure1_3.pdf}}%
    \put(0.22041763,0.4199536){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\emph{Visual Attention Modelling}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure1_3.pdf}}%
    \put(0.22041763,0.14849188){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\emph{Evaluation} (without dilation)}}}%
    \put(0.32714617,0.00928074){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Class label}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure1_3.pdf}}%
    \put(0.34802784,0.19141531){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Saliency map}}}%
    \put(0.35730858,0.38283063){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Gaze point}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure1_3.pdf}}%
    \put(0.05220418,0.28190255){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Video}}}%
    \put(0.05220418,0.2587007){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{frame}}}%
    \put(0.18445476,0.34454756){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Gaze-}}}%
    \put(0.17865429,0.32134571){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{VAM}}}%
    \put(0.19721578,0.24361949){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Saliency-}}}%
    \put(0.17865429,0.21925754){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{VAM}}}%
    \put(0.05336427,0.00580046){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{plane}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure1_3.pdf}}%
    \put(0.19605568,0.07888631){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Saliency-}}}%
    \put(0.1774942,0.05800464){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{VAM}}}%
    \put(0.18329466,0.09976798){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Gaze/}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figure1_3.pdf}}%
    \put(0.55684455,0.12761021){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Receptive field}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figure1_3.pdf}}%
    \put(0.74361949,0.12761021){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Kernel weights}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figure1_3.pdf}}%
    \put(0.84222738,0.28886311){\makebox(0,0)[rb]{\smash{$\mathrel{\widehat{=}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figure1_3.pdf}}%
    \put(0.8549884,0.2099768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{=}}}%
    \put(0.78190255,0.2099768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{*}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figure1_3.pdf}}%
    \put(0.00812065,0.42227378){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{a)}}}%
    \put(0.43851508,0.42227378){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{b)}}}%
    \put(0.06960557,0.02552204){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Standard}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figure1_3.pdf}}%
    \put(0.78190255,0.36542923){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{*}}}%
    \put(0.85614849,0.36542923){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{=}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figure1_3.pdf}}%
    \put(0.60846868,0.21577726){\makebox(0,0)[rb]{\smash{Without dilation}}}%
    \put(0.61542923,0.38457077){\makebox(0,0)[b]{\smash{Dilated}}}%
    \put(0.22041763,0.39675174){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(Dilated)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figure1_3.pdf}}%
  \end{picture}%
\endgroup%


==> sal_gaze_examples3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sal_gaze_examples3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{466.4bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6329331)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sal_gaze_examples3.pdf}}%
    \put(0.20926244,0.61234991){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Frame}}}%
    \put(0.47169811,0.61234991){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Saliency-VAM}}}%
    \put(0.38421955,0.58319039){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Ground Truth}}}%
    \put(0.55574614,0.58319039){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Prediction}}}%
    \put(0.73241852,0.58319039){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Ground Truth}}}%
    \put(0.90566038,0.58319039){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Prediction}}}%
    \put(0.81818182,0.61234991){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Gaze-VAM}}}%
    \put(0.04974271,0.50085763){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1. Abdomen}}}%
    \put(0.03430532,0.35849057){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2. Heart}}}%
    \put(0.03259005,0.21440823){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3. Brain}}}%
    \put(0.04288165,0.08233276){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4. Multiple}}}%
    \put(0.05831904,0.06003431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{structures}}}%
  \end{picture}%
\endgroup%


==> softmax_results_plot10.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'softmax_results_plot10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{792bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31818182)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{softmax_results_plot10.pdf}}%
  \end{picture}%
\endgroup%


==> tsne8.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tsne8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{648bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31111112)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tsne8.pdf}}%
  \end{picture}%
\endgroup%

